Equivariant Khovanov Homology of Periodic Links

The purpose of this paper is to construct and study equivariant Khovanov homology - a version of Khovanov homology theory for periodic links. Since our construction works regardless of the characteristic of the coefficient ring it generalizes a previous construction by Chbili. We establish invariance under equivariant isotopies of links and study algebraic properties of integral and rational version of the homology theory. Moreover, we construct a skein spectral sequence converging to equivariant Khovanov homology and use this spectral sequence to compute, as an example, equivariant Khovanov homology of torus links $T(n,2)$.

==> T_n_2_D_01_res.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'T_n_2_D_01_res.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{175.20720936bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.16005704)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{T_n_2_D_01_res.pdf}}%
    \put(0.22003703,1.10822807){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n-2$ strands}}}%
    \put(0.77774407,1.11148955){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$n-2$ strands}}}%
  \end{picture}%
\endgroup%


==> smoothings.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'smoothings.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{421.52020718bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20746533)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{smoothings.pdf}}%
    \put(0.17810661,0.29464348){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.50294149\unitlength}\centering \end{minipage}}}%
    \put(0.67698119,0.13874518){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$0$-smoothing}}}%
    \put(0.285202,0.13061137){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$1$-smoothing}}}%
  \end{picture}%
\endgroup%


==> unknot_positive_curls.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'unknot_positive_curls.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{244.02906789bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80112454)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{unknot_positive_curls.pdf}}%
    \put(0.52259782,0.34893889){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06790763\unitlength}\centering \end{minipage}}}%
    \put(0.44538988,0.32862019){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21314901\unitlength}\centering $\{1\}$\end{minipage}}}%
    \put(0.45907245,0.05959532){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21314901\unitlength}\centering $\{1\}$\end{minipage}}}%
    \put(0.74935275,0.20395927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.21314901\unitlength}\centering $\{2\}$\end{minipage}}}%
    \put(0.19915601,0.30036435){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0.21437669,0.14113273){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0.6335305,0.1346932){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0.58568564,0.29542751){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16604932\unitlength}\centering -\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{unknot_positive_curls.pdf}}%
    \put(0.05865753,0.33548899){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{unknot_positive_curls.pdf}}%
    \put(0.36424172,0.20669869){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0.4696156,0.20552788){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.062644\unitlength}\centering +\end{minipage}}}%
    \put(0.70159689,0.31942933){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.16604932\unitlength}\centering -\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{unknot_positive_curls.pdf}}%
  \end{picture}%
\endgroup%

